Provable Subspace Tracking from Missing Data and Matrix Completion

We study the problem of subspace tracking in the presence of missing data (ST-miss). In recent work, we studied a related problem called robust ST. In this work, we show that a simple modification of our robust ST solution also provably solves ST-miss and robust ST-miss. To our knowledge, our result is the first `complete' guarantee for ST-miss. This means that we can prove that under assumptions on only the algorithm inputs, the output subspace estimates are close to the true data subspaces at all times. Our guarantees hold under mild and easily interpretable assumptions, and allow the underlying subspace to change with time in a piecewise constant fashion. In contrast, all existing guarantees for ST are partial results and assume a fixed unknown subspace. Extensive numerical experiments are shown to back up our theoretical claims. Finally, our solution can be interpreted as a provably correct mini-batch and memory-efficient solution to low-rank Matrix Completion (MC).

==> plots/final_files/bern_rho10.dat <==
60,-0.19368,60,-0.64392,60,-0.96184,1,-5.0853e-06
120,-0.64811,120,-1.4028,120,-1.8452,181,-0.0011976
180,-1.1331,180,-2.0499,180,-2.4266,361,-0.076629
240,-1.6238,240,-2.8411,240,-2.9761,541,-0.56182
300,-2.0919,300,-3.6148,300,-3.5017,721,-1.3029
360,-2.5812,360,-4.1923,360,-4.0229,901,-2.1611
420,-3.0618,420,-4.8968,420,-4.5518,1081,-3.1193
480,-3.5437,480,-5.6051,480,-5.0655,1261,-4.1232
540,-4.0251,540,-6.3665,540,-5.6046,1441,-5.0593
600,-4.5021,600,-7.4246,600,-6.1285,1621,-5.9016
660,-4.9742,660,-8.0205,660,-6.6487,1801,-6.8896
720,-5.4574,720,-8.7462,720,-7.1716,1981,-7.7825
780,-5.9584,780,-9.5396,780,-7.6929,2161,-8.7937
840,-6.4485,840,-10.079,840,-8.2187,2341,-9.7187
900,-6.9269,900,-10.977,900,-8.7416,2521,-10.638
960,-7.4163,960,-11.979,960,-9.267,2701,-11.574
1020,-7.8982,1020,-12.764,1020,-9.7918,2881,-12.58
1080,-8.3814,1080,-13.42,1080,-10.316,3061,-13.477
1140,-8.8818,1140,-14.1,1140,-10.842,3241,-14.352
1200,-9.3511,1200,-14.725,1200,-11.364,3421,-14.905
1260,-9.825,1260,-14.865,1260,-11.886,3601,-14.991
1320,-10.314,1320,-14.876,1320,-12.413,3781,-14.993
1380,-10.816,1380,-14.879,1380,-12.932,3961,-14.994
1440,-11.306,1440,-14.853,1440,-13.462,0,0
1500,-11.773,1500,-14.862,1500,-13.996,0,0
1560,-12.273,1560,-14.871,1560,-14.487,0,0
1620,-12.767,1620,-14.912,1620,-14.841,0,0
1680,-13.245,1680,-14.876,1680,-14.891,0,0
1740,-13.721,1740,-14.894,1740,-14.894,0,0
1800,-14.223,1800,-14.896,1800,-14.894,0,0
1860,-14.637,1860,-14.902,1860,-14.897,0,0
1920,-14.85,1920,-14.865,1920,-14.898,0,0
1980,-14.902,1980,-14.859,1980,-14.895,0,0
2040,-14.905,2040,-14.89,2040,-14.893,0,0
2100,-14.901,2100,-14.839,2100,-14.898,0,0
2160,-14.9,2160,-14.842,2160,-14.898,0,0
2220,-14.905,2220,-14.841,2220,-14.898,0,0
2280,-14.901,2280,-14.894,2280,-14.895,0,0
2340,-14.902,2340,-14.858,2340,-14.896,0,0
2400,-14.898,2400,-14.868,2400,-14.896,0,0
2460,-14.901,2460,-14.92,2460,-14.894,0,0
2520,-14.905,2520,-14.896,2520,-14.895,0,0
2580,-14.902,2580,-14.897,2580,-14.894,0,0
2640,-14.895,2640,-14.859,2640,-14.895,0,0
2700,-14.899,2700,-14.909,2700,-14.899,0,0
2760,-14.903,2760,-14.87,2760,-14.897,0,0
2820,-14.906,2820,-14.912,2820,-14.902,0,0
2880,-14.903,2880,-14.857,2880,-14.898,0,0
2940,-14.896,2940,-14.899,2940,-14.896,0,0
3000,-14.902,3000,-14.861,3000,-14.899,0,0
3060,-14.899,3060,-14.874,3060,-14.895,0,0
3120,-14.906,3120,-14.897,3120,-14.891,0,0
3180,-14.907,3180,-14.896,3180,-14.892,0,0
3240,-14.9,3240,-14.874,3240,-14.896,0,0
3300,-14.902,3300,-14.908,3300,-14.9,0,0
3360,-14.905,3360,-14.864,3360,-14.9,0,0
3420,-14.903,3420,-14.865,3420,-14.899,0,0
3480,-14.902,3480,-14.874,3480,-14.894,0,0
3540,-14.907,3540,-14.844,3540,-14.9,0,0
3600,-14.901,3600,-14.917,3600,-14.895,0,0
3660,-14.898,3660,-14.894,3660,-14.894,0,0
3720,-14.897,3720,-14.903,3720,-14.897,0,0
3780,-14.906,3780,-14.906,3780,-14.898,0,0
3840,-14.906,3840,-14.855,3840,-14.894,0,0
3900,-14.901,3900,-14.879,3900,-14.899,0,0
3960,-14.902,0,0,3960,-14.9,0,0


==> plots/final_files/change_lambda.dat <==
1,0.99999,1,0.99999,1,0.99999
180,0.10868,180,0.00073371,180,0.9975
360,0.0051922,360,1.851e-05,360,0.85604
540,0.00026987,540,4.9237e-07,540,0.32644
720,1.3764e-05,720,1.3333e-08,720,0.063038
900,6.175e-07,900,3.5588e-10,900,0.0092401
1080,3.1015e-08,1080,9.6008e-12,1080,0.0010969
1260,1.3836e-09,1260,2.5163e-13,1260,0.00012957
1440,6.0679e-11,1440,6.9779e-15,1440,1.8001e-05
1620,2.7572e-12,1620,1.3146e-15,1620,2.1505e-06
1800,1.3567e-13,1800,1.319e-15,1800,2.7067e-07
1980,6.4363e-15,1980,1.3182e-15,1980,3.5124e-08
2160,1.6924e-15,2160,1.3218e-15,2160,4.3175e-09
2340,1.6924e-15,2340,1.3173e-15,2340,5.6207e-10
2520,1.6924e-15,2520,1.3363e-15,2520,7.0516e-11
2700,1.6924e-15,2700,1.3218e-15,2700,8.9528e-12
2880,1.6924e-15,2880,1.3195e-15,2880,1.174e-12
3060,1.6924e-15,3060,1.312e-15,3060,1.5751e-13
3240,1.6924e-15,3240,1.3289e-15,3240,1.7341e-14
3420,1.6924e-15,3420,1.33e-15,3420,2.5892e-15
3600,1.6924e-15,3600,1.3268e-15,0,0
3780,1.6924e-15,3780,1.3475e-15,0,0
3960,1.6924e-15,3960,1.3221e-15,0,0


==> plots/final_files/change_lambda_log.dat <==
1,-4.8593e-06,1,-5.2858e-06,1,-4.8024e-06
180,-0.96387,180,-3.1345,180,-0.001089
360,-2.2847,360,-4.7326,360,-0.067508
540,-3.5689,540,-6.3077,540,-0.48619
720,-4.8612,720,-7.8751,720,-1.2004
900,-6.2094,900,-9.4487,900,-2.0343
1080,-7.5084,1080,-11.018,1080,-2.9598
1260,-8.859,1260,-12.599,1260,-3.8875
1440,-10.217,1440,-14.156,1440,-4.7447
1620,-11.56,1620,-14.881,1620,-5.6675
1800,-12.868,1800,-14.88,1800,-6.5676
1980,-14.191,1980,-14.88,1980,-7.4544
2160,-14.772,2160,-14.879,2160,-8.3648
2340,-14.772,2340,-14.88,2340,-9.2502
2520,-14.772,2520,-14.874,2520,-10.152
2700,-14.772,2700,-14.879,2700,-11.048
2880,-14.772,2880,-14.88,2880,-11.93
3060,-14.772,3060,-14.882,3060,-12.803
3240,-14.772,3240,-14.877,3240,-13.761
3420,-14.772,3420,-14.876,3420,-14.587
3600,-14.772,3600,-14.877,0,0
3780,-14.772,3780,-14.87,0,0
3960,-14.772,3960,-14.879,0,0


==> plots/final_files/changing_ss_eachtime.dat <==
1,0.99999,1,0.99998,1,0.99999
60,0.65206,60,0.025776,60,0.99992
120,0.23067,120,0.0033501,120,0.99949
180,0.075997,180,0.0008914,180,0.99717
240,0.024452,240,0.00032517,240,0.9877
300,0.0080729,300,0.00024017,300,0.94729
360,0.0026768,360,0.00023649,360,0.83389
420,0.00087942,420,0.00023774,420,0.64913
480,0.00032715,480,0.00023875,480,0.44426
540,0.00019782,540,0.00023662,540,0.27073
600,0.00018192,600,0.00023756,600,0.1504
660,0.00018074,660,0.00023705,660,0.081279
720,0.00018,720,0.00023675,720,0.041488
780,0.00018092,780,0.00023636,780,0.018759
840,0.00018246,840,0.00023797,840,0.0083619
900,0.00017953,900,0.00023616,900,0.0037309
960,0.00018165,960,0.00023647,960,0.0018012
1020,0.00018004,1020,0.00023512,1020,0.00090583
1080,0.00017957,1080,0.00023668,1080,0.0005167
1140,0.00018182,1140,0.00023736,1140,0.0003492
1200,0.00018094,1200,0.00023594,1200,0.00028531
1260,0.00018021,1260,0.00023655,1260,0.00026466
1320,0.00017863,1320,0.00023545,1320,0.00026034
1380,0.00018094,1380,0.00023651,1380,0.00025713
1440,0.00017923,1440,0.00023641,1440,0.00025728
1500,0.00018384,1500,0.00023877,1500,0.00025963


==> plots/final_files/changing_ss_noise.dat <==
1,0.99999,1,0.99999,1,0.99999,1,0.99999
100,0.4138,100,0.2073,100,0.0057399,100,0.9997
200,0.092492,200,0.018724,200,0.00070155,200,0.99568
300,0.02069,300,0.0021858,300,0.00041771,300,0.94622
400,0.0047729,400,0.00054063,400,0.00041119,400,0.7132
500,0.0011848,500,0.00048573,500,0.00040863,500,0.377
600,0.00052412,600,0.00048573,600,0.00041235,600,0.16066
700,0.00047932,700,0.00048573,700,0.00041082,700,0.057755
800,0.00047932,800,0.99969,800,0.99999,800,0.016053
900,0.99999,900,0.087387,900,0.99979,900,0.99971
1000,0.41254,1000,0.0092218,1000,0.49835,1000,0.99564
1100,0.091973,1100,0.0012327,1100,0.026261,1100,0.94925
1200,0.020888,1200,0.0005067,1200,0.0032786,1200,0.73388
1300,0.0047953,1300,0.0004958,1300,0.00057441,1300,0.42116
1400,0.0011775,1400,0.0004958,1400,0.00041012,1400,0.18649
1500,0.00052689,1500,0.0004958,1500,0.00041092,1500,0.062327
1600,0.00048102,1600,0.9997,1600,0.99999,1600,0.017861
1700,0.99999,1700,0.086863,1700,0.99975,1700,0.99972
1800,0.40947,1800,0.0092065,1800,0.53781,1800,0.99546
1900,0.091255,1900,0.0012316,1900,0.026733,1900,0.94109
2000,0.020788,2000,0.00050207,2000,0.0032643,2000,0.70012
2100,0.0047782,2100,0.00049329,2100,0.00058316,2100,0.38272
2200,0.0011882,2200,0.00049329,2200,0.00041325,2200,0.16395
2300,0.00053387,2300,0.00049329,2300,0.00040952,2300,0.061533
2400,0.00047377,2400,0.99971,2400,0.99999,2400,0.021866
2500,0.99999,2500,0.085428,2500,0.99975,2500,0.99974
2600,0.40977,2600,0.0092144,2600,0.51707,2600,0.99551
2700,0.091468,2700,0.0012399,2700,0.026908,2700,0.94845
2800,0.020844,2800,0.00050078,2800,0.0033524,2800,0.719
2900,0.0048163,2900,0.00049053,2900,0.00058012,2900,0.39921
3000,0.0011997,3000,0.00049053,3000,0.00041347,3000,0.18563
3100,0.00053205,3100,0.00049053,3100,0.00040852,3100,0.079344
3200,0.00047601,3200,0.99968,3200,0.99999,3200,0.030233
3300,0.99999,3300,0.087254,3300,0.99977,3300,0.99974
3400,0.41323,3400,0.0092703,3400,0.54743,3400,0.99653
3500,0.09217,3500,0.0012328,3500,0.027006,3500,0.95222
3600,0.021061,3600,0.00050101,3600,0.003277,3600,0.73541
3700,0.00478,3700,0.00049693,3700,0.00058538,3700,0.40105
3800,0.0011893,3800,0.00049693,3800,0.00041092,3800,0.18173
3900,0.00053112,3900,0.00049693,3900,0.00041228,3900,0.076989
4000,0.00047264,4000,0.99969,4000,0.99998,4000,0.034671
4100,0.99999,4100,0.086151,4100,0.99981,4100,0.99981
4200,0.41043,4200,0.0091502,4200,0.50702,4200,0.9968
4300,0.093031,4300,0.001219,4300,0.026325,4300,0.96156
4400,0.020902,4400,0.00050009,4400,0.0032871,4400,0.77113
4500,0.0047632,4500,0.00049303,4500,0.00058382,4500,0.43912
4600,0.001193,4600,0.00049303,4600,0.00041473,4600,0.19434
4700,0.0005341,4700,0.00049303,4700,0.0004126,4700,0.065994
4800,0.00047522,4800,0.99976,4800,0.99998,4800,0.019404
4900,0.99999,4900,0.085893,4900,0.9997,4900,0.99977


==> plots/final_files/mo_model_rho20.dat <==
60,-2.0115,1,-2,60,-2.0002,60,-2.0027,60,-2.5276
180,-2.5422,180,-3.3603,180,-2.5913,180,-2.8982,180,-4.06
300,-3.2487,360,-5.3535,300,-3.6398,300,-4.3958,300,-5.0461
420,-3.9198,540,-7.4256,420,-4.3667,420,-5.2455,420,-5.9182
540,-4.5286,720,-9.3683,540,-5.2036,540,-6.5142,540,-6.7395
660,-5.3269,900,-11.539,660,-5.843,660,-7.6349,660,-7.7964
780,-5.8722,1080,-13.446,780,-6.5357,780,-8.6997,780,-8.6096
900,-6.582,1260,-15.496,900,-7.7323,900,-10.236,900,-9.5499
1020,-7.2061,1440,-16.491,1020,-8.2349,1020,-11.13,1020,-10.517
1140,-7.9494,1620,-16.434,1140,-9.2105,1140,-12.655,1140,-11.379
1260,-8.6679,1800,-16.564,1260,-10.051,1260,-14.098,1260,-12.315
1380,-9.2145,1980,-16.762,1380,-10.671,1380,-15.206,1380,-13.239
1500,-9.9488,2160,-16.713,1500,-11.834,1500,-16.703,1500,-14.026
1620,-10.532,2340,-16.502,1620,-12.652,1620,-16.704,1620,-14.966
1740,-11.217,0,0,1740,-13.488,1740,-16.6,1740,-15.93
1860,-11.786,0,0,1860,-14.083,1860,-16.774,1860,-16.692
1980,-12.425,0,0,1980,-14.725,1980,-16.71,1980,-16.477
2100,-13.248,0,0,2100,-16.069,2100,-16.741,2100,-16.735
2220,-13.837,0,0,2220,-16.68,2220,-16.668,2220,-16.731
2340,-14.533,0,0,2340,-16.78,2340,-16.711,2340,-16.57
2460,-15.076,0,0,2460,-16.752,2460,-16.658,2460,-16.732


==> plots/final_files/mo_rho20_new.dat <==
60,-0.011507,1,-5.4059e-06,60,-0.00017746,60,-0.0027127,60,-0.52761
180,-0.54223,180,-1.3603,180,-0.59129,180,-0.89816,180,-2.06
300,-1.2487,360,-3.3535,300,-1.6398,300,-2.3958,300,-3.0461
420,-1.9198,540,-5.4256,420,-2.3667,420,-3.2455,420,-3.9182
540,-2.5286,720,-7.3683,540,-3.2036,540,-4.5142,540,-4.7395
660,-3.3269,900,-9.539,660,-3.843,660,-5.6349,660,-5.7964
780,-3.8722,1080,-11.446,780,-4.5357,780,-6.6997,780,-6.6096
900,-4.582,1260,-13.496,900,-5.7323,900,-8.2362,900,-7.5499
1020,-5.2061,1440,-14.491,1020,-6.2349,1020,-9.1296,1020,-8.517
1140,-5.9494,1620,-14.434,1140,-7.2105,1140,-10.655,1140,-9.3792
1260,-6.6679,1800,-14.564,1260,-8.0509,1260,-12.098,1260,-10.315
1380,-7.2145,1980,-14.762,1380,-8.6714,1380,-13.206,1380,-11.239
1500,-7.9488,2160,-14.713,1500,-9.8336,1500,-14.703,1500,-12.026
1620,-8.5317,2340,-14.502,1620,-10.652,1620,-14.704,1620,-12.966
1740,-9.2166,0,0,1740,-11.488,1740,-14.6,1740,-13.93
1860,-9.7857,0,0,1860,-12.083,1860,-14.774,1860,-14.692
1980,-10.425,0,0,1980,-12.725,1980,-14.71,1980,-14.477
2100,-11.248,0,0,2100,-14.069,2100,-14.741,2100,-14.735
2220,-11.837,0,0,2220,-14.68,2220,-14.668,2220,-14.731
2340,-12.533,0,0,2340,-14.78,2340,-14.711,2340,-14.57
2460,-13.076,0,0,2460,-14.752,2460,-14.658,2460,-14.732


==> plots/final_files/pwconst_just.dat <==
1,0.99994,1,1
60,0.69645,121,0.25297
120,0.22361,241,0.023525
180,0.067599,361,0.0019515
240,0.027134,481,0.00027175
300,0.0085813,601,2.6632e-05
360,0.0022347,721,2.6283e-06
420,0.00060606,841,4.0116e-07
480,0.00027094,961,3.2019e-08
540,0.00016144,1081,5.5483e-09
600,0.00019246,1201,6.656e-10
660,0.00016541,1321,1.0122e-10
720,0.00017738,1441,6.5121e-12
780,0.00018089,1561,0.77939
840,0.00017391,1681,0.081704
900,0.00016006,1801,0.0094061
960,0.00016401,1921,0.00082423
1020,0.00019435,2041,9.0461e-05
1080,0.00019286,2161,8.5187e-06
1140,0.0001816,2281,1.0756e-06
1200,0.00017279,2401,8.7158e-08
1260,0.00019889,2521,1.6878e-08
1320,0.00016568,2641,1.3472e-09
1380,0.00018818,2761,9.0631e-11
1440,0.00019485,2881,1.0218e-11
1500,0.99998,0,0
1560,0.61665,0,0
1620,0.26078,0,0
1680,0.09009,0,0
1740,0.022765,0,0
1800,0.0094035,0,0
1860,0.0024624,0,0
1920,0.00097723,0,0
1980,0.00032863,0,0
2040,0.00016905,0,0
2100,0.00016986,0,0
2160,0.00019006,0,0
2220,0.0002045,0,0
2280,0.00018144,0,0
2340,0.00017403,0,0
2400,0.00017665,0,0
2460,0.00018166,0,0
2520,0.00019262,0,0
2580,0.00017071,0,0
2640,0.0002263,0,0
2700,0.00020874,0,0
2760,0.00017256,0,0
2820,0.000165,0,0
2880,0.00018431,0,0
2940,0.0001758,0,0
3000,0.00018668,0,0


==> plots/final_files/pwconst_just_all.dat <==
1,0.99999,1,0.99999,1,0.99999,1,0.99999,1,0.99998,1,0.99999,1,0.99999,1,0.99999,1,0.99999
121,0.22735,120,0.9979,120,0.23098,121,0.0033574,120,0.99987,120,0.0034787,121,0.99943,120,0.99992,120,0.9996
241,0.024223,240,0.99779,240,0.024176,241,0.00025461,240,0.99988,240,0.00033919,241,0.98535,240,0.9999,240,0.98956
361,0.002624,360,0.9979,360,0.0025967,361,2.2564e-05,360,0.99988,360,0.00023407,361,0.82831,360,0.9999,360,0.84905
481,0.00028615,480,0.99751,480,0.00033576,481,1.9703e-06,480,0.99985,480,0.00023597,481,0.44417,480,0.99989,480,0.4502
601,3.1234e-05,600,0.99715,600,0.00018419,601,1.7942e-07,600,0.99988,600,0.0002381,601,0.15924,600,0.99991,600,0.15258
721,3.4192e-06,720,0.99801,720,0.0001829,721,1.6101e-08,720,0.99989,720,0.00023826,721,0.050712,720,0.9999,720,0.046705
841,3.7885e-07,840,0.99783,840,0.00018011,841,1.4199e-09,840,0.9999,840,0.00023633,841,0.015163,840,0.99989,840,0.015152
961,3.905e-08,960,0.99731,960,0.00018098,961,1.2715e-10,960,0.9999,960,0.00023652,961,0.0037729,960,0.99992,960,0.0040714
1081,4.1956e-09,1080,0.9971,1080,0.00018007,1081,1.1415e-11,1080,0.99987,1080,0.0002365,1081,0.00082395,1080,0.99992,1080,0.001108
1201,4.4177e-10,1200,0.9972,1200,0.0001793,1201,1.0314e-12,1200,0.99988,1200,0.00023531,1201,0.00017609,1200,0.9999,1200,0.00045552
1321,4.9239e-11,1320,0.99759,1320,0.00017966,1321,9.258e-14,1320,0.99988,1320,0.00023584,1321,4.1604e-05,1320,0.99989,1320,0.00030581
1441,4.8083e-12,1440,0.99783,1440,0.00018045,1441,8.4006e-15,1440,0.99989,1440,0.00023694,1441,1.1186e-05,1440,0.99991,1440,0.00026221
1561,0.64703,1560,0.99766,1560,0.63924,1561,0.99994,1560,0.99995,1560,0.99995,1561,0.99993,1560,0.99995,1560,0.99993
1681,0.073836,1680,0.99767,1680,0.0726,1681,0.86933,1680,0.99988,1680,0.86973,1681,0.99732,1680,0.9999,1680,0.99785
1801,0.0079838,1800,0.99767,1800,0.0077824,1801,0.026677,1800,0.99991,1800,0.026686,1801,0.94245,1800,0.99988,1800,0.95208
1921,0.0008444,1920,0.99674,1920,0.00086192,1921,0.0022127,1920,0.99991,1920,0.002216,1921,0.64104,1920,0.9999,1920,0.68759
2041,9.3735e-05,2040,0.99812,2040,0.00019829,2041,0.00019704,2040,0.99986,2040,0.00028941,2041,0.2526,2040,0.99991,2040,0.30815
2161,9.814e-06,2160,0.9977,2160,0.00017954,2161,1.7356e-05,2160,0.99991,2160,0.00023637,2161,0.076177,2160,0.9999,2160,0.10122
2281,1.129e-06,2280,0.99721,2280,0.00018014,2281,1.5735e-06,2280,0.9999,2280,0.00023795,2281,0.021127,2280,0.99991,2280,0.024281
2401,1.2574e-07,2400,0.9973,2400,0.00017966,2401,1.4144e-07,2400,0.99989,2400,0.00023616,2401,0.0050691,2400,0.9999,2400,0.0050778
2521,1.319e-08,2520,0.99715,2520,0.00017919,2521,1.2417e-08,2520,0.99986,2520,0.0002354,2521,0.0011524,2520,0.99987,2520,0.0011484
2641,1.3412e-09,2640,0.99773,2640,0.00017894,2641,1.1023e-09,2640,0.99991,2640,0.00023665,2641,0.00026158,2640,0.99988,2640,0.00041247
2761,1.4308e-10,2760,0.99789,2760,0.00018028,2761,1.0013e-10,2760,0.99988,2760,0.00023518,2761,5.6732e-05,2760,0.99993,2760,0.00027363
2881,1.4491e-11,2880,0.9979,2880,0.00018027,2881,9.0186e-12,2880,0.9999,2880,0.00023745,2881,1.1544e-05,2880,0.99988,2880,0.00025707
0,0,3000,0.99803,3000,0.00018111,0,0,3000,0.99991,3000,0.00023767,0,0,3000,0.9999,3000,0.00025831

